Neural Dynamic Successive Cancellation Flip Decoding of Polar Codes

Dynamic successive cancellation flip (DSCF) decoding of polar codes is a powerful algorithm that can achieve the error correction performance of successive cancellation list (SCL) decoding, with a complexity that is close to that of successive cancellation (SC) decoding at practical signal-to-noise ratio (SNR) regimes. However, DSCF decoding requires costly transcendental computations which adversely affect its implementation complexity. In this paper, we first show that a direct application of common approximation schemes on the conventional DSCF decoding results in significant error-correction performance loss. We then introduce a training parameter and propose an approximation scheme which completely removes the need to perform transcendental computations in DSCF decoding, with almost no error-correction performance degradation.

==> Figures/apprx_w1.tikz <==
\begin{tikzpicture}[spy using outlines = {rectangle, magnification=2, connect spies}]
\pgfplotsset{	
	label style = {font=\fontsize{7pt}{7}\selectfont},
	tick label style = {font=\fontsize{7pt}{7}\selectfont}
}

\begin{axis}[
scale = 1,
xlabel={$|L|$}, xlabel style={yshift=0.8em},
ylabel={}, ylabel style={yshift=-0.75em},
xtick={0,5,10,15,20},
ytick={0,1,2,3},
ymax=3,
ymin=-0.5,
grid=both,
ymajorgrids=true,
xmajorgrids=true,
grid style=densely dashdotted,
width=0.55\columnwidth, height=5cm,
thick,
mark size=1.8,
legend cell align={left},
legend style={
	at={(1,1)},
	anchor=north east,
	column sep= 2mm,
	font=\fontsize{6pt}{7.2}\selectfont,
},
  legend to name=legend-apprx,
  legend columns=1,
]

\coordinate (wpos) at (axis cs:18.5,2.5);
\coordinate (DSCFpos) at (axis cs:13,0.7);
\coordinate (NDSCFpos) at (axis cs:7,3);
\node[] at (wpos) {$\omega=1$};
%\node[] at (DSCFpos) {$\alpha=0.3367$};
%\node[] at (NDSCFpos) {$\beta=2.8581$};

\addplot[
color=blue,
thick,
]
table {
0	2.126928011
0.2	1.952977611
0.4	1.783900741
0.6	1.62041741
0.8	1.463282467
1	1.313261688
1.2	1.171100666
1.4	1.03748795
1.6	0.913015252
1.8	0.798138869
2	0.693147181
2.2	0.598138869
2.4	0.513015252
2.6	0.43748795
2.8	0.371100666
3	0.313261688
3.2	0.263282467
3.4	0.22041741
3.6	0.183900741
3.8	0.152977611
4	0.126928011
4.2	0.10508332
4.4	0.086836152
4.6	0.071644692
4.8	0.059032826
5	0.048587352
5.2	0.039953333
5.4	0.03282847
5.6	0.026957093
5.8	0.022124216
6	0.018149928
6.2	0.014884255
6.4	0.012202585
6.6	0.010001652
6.8	0.008196067
7	0.006715348
7.2	0.005501404
7.4	0.004506412
7.6	0.003691043
7.8	0.003022981
8	0.002475685
8.2	0.002027374
8.4	0.001660178
8.6	0.001359444
8.8	0.001113155
9	0.000911466
9.2	0.000746307
9.4	0.000611066
9.6	0.000500326
9.8	0.000409651
10	0.000335406
10.2	0.000274616
10.4	0.000224842
10.6	0.000184089
10.8	0.000150722
11	0.000123402
11.2	0.000101034
11.4	8.27206E-05
11.6	6.77264E-05
11.8	5.54501E-05
12	4.53989E-05
12.2	3.71696E-05
12.4	3.0432E-05
12.6	2.49157E-05
12.8	2.03993E-05
13	1.67016E-05
13.2	1.36741E-05
13.4	1.11954E-05
13.6	9.16605E-06
13.8	7.50453E-06
14	6.14419E-06
14.2	5.03044E-06
14.4	4.11858E-06
14.6	3.37201E-06
14.8	2.76077E-06
15	2.26033E-06
15.2	1.8506E-06
15.4	1.51514E-06
15.6	1.24049E-06
15.8	1.01563E-06
16	8.31528E-07
16.2	6.80798E-07
16.4	5.5739E-07
16.6	4.56353E-07
16.8	3.7363E-07
17	3.05902E-07
17.2	2.50452E-07
17.4	2.05052E-07
17.6	1.67883E-07
17.8	1.37451E-07
18	1.12535E-07
18.2	9.2136E-08
18.4	7.54346E-08
18.6	6.17606E-08
18.8	5.05653E-08
19	4.13994E-08
19.2	3.38949E-08
19.4	2.77508E-08
19.6	2.27205E-08
19.8	1.86019E-08
20	1.523E-08
};
\addlegendentry{$\ln(1+\exp(\beta-|L|))$ [NDSCF]}

\addplot[
color=orange,
thick,
]
table {
0	2.3
0.2	2.1
0.4	1.9
0.6	1.7
0.8	1.5
1	1.3
1.2	1.1
1.4	0.9
1.6	0.7
1.8	0.5
2	0.3
2.2	0.1
2.4	0
2.6	0
2.8	0
3	0
3.2	0
3.4	0
3.6	0
3.8	0
4	0
4.2	0
4.4	0
4.6	0
4.8	0
5	0
5.2	0
5.4	0
5.6	0
5.8	0
6	0
6.2	0
6.4	0
6.6	0
6.8	0
7	0
7.2	0
7.4	0
7.6	0
7.8	0
8	0
8.2	0
8.4	0
8.6	0
8.8	0
9	0
9.2	0
9.4	0
9.6	0
9.8	0
10	0
10.2	0
10.4	0
10.6	0
10.8	0
11	0
11.2	0
11.4	0
11.6	0
11.8	0
12	0
12.2	0
12.4	0
12.6	0
12.8	0
13	0
13.2	0
13.4	0
13.6	0
13.8	0
14	0
14.2	0
14.4	0
14.6	0
14.8	0
15	0
15.2	0
15.4	0
15.6	0
15.8	0
16	0
16.2	0
16.4	0
16.6	0
16.8	0
17	0
17.2	0
17.4	0
17.6	0
17.8	0
18	0
18.2	0
18.4	0
18.6	0
18.8	0
19	0
19.2	0
19.4	0
19.6	0
19.8	0
20	0
};
\addlegendentry{$\relu(\beta-|L|)$ [NDSCF$^\dagger$]}

\end{axis}

\end{tikzpicture}


==> Figures/apprx_w2.tikz <==
\begin{tikzpicture}[spy using outlines = {rectangle, magnification=2, connect spies}]
\pgfplotsset{	
	label style = {font=\fontsize{7pt}{7}\selectfont},
	tick label style = {font=\fontsize{7pt}{7}\selectfont}
}

\begin{axis}[
scale = 1,
xlabel={$|L|$}, xlabel style={yshift=0.8em},
ylabel={}, ylabel style={yshift=-0.75em},
xtick={0,5,10,15,20},
ytick={0,1,2,3},
grid=both,
ymajorgrids=true,
xmajorgrids=true,
ymax=3,
ymin=-0.5,
grid style=densely dashdotted,
width=0.55\columnwidth, height=5cm,
thick,
mark size=1.8,
legend cell align={left},
legend style={
	at={(1,1)},
	anchor=north east,
	column sep= 2mm,
	font=\fontsize{6pt}{7.2}\selectfont,
},
%  legend to name=legend-apprx,
  legend columns=1,
]

\coordinate (wpos) at (axis cs:18.5,2.5);
\coordinate (DSCFpos) at (axis cs:13,0.7);
\coordinate (NDSCFpos) at (axis cs:7,3);
\node[] at (wpos) {$\omega=2$};
%\node[] at (DSCFpos) {$\alpha=0.3367$};
%\node[] at (NDSCFpos) {$\beta=3.2328$};

\addplot[
color=blue,
thick,
]
table {
0	1.952977611
0.2	1.783900741
0.4	1.62041741
0.6	1.463282467
0.8	1.313261688
1	1.171100666
1.2	1.03748795
1.4	0.913015252
1.6	0.798138869
1.8	0.693147181
2	0.598138869
2.2	0.513015252
2.4	0.43748795
2.6	0.371100666
2.8	0.313261688
3	0.263282467
3.2	0.22041741
3.4	0.183900741
3.6	0.152977611
3.8	0.126928011
4	0.10508332
4.2	0.086836152
4.4	0.071644692
4.6	0.059032826
4.8	0.048587352
5	0.039953333
5.2	0.03282847
5.4	0.026957093
5.6	0.022124216
5.8	0.018149928
6	0.014884255
6.2	0.012202585
6.4	0.010001652
6.6	0.008196067
6.8	0.006715348
7	0.005501404
7.2	0.004506412
7.4	0.003691043
7.6	0.003022981
7.8	0.002475685
8	0.002027374
8.2	0.001660178
8.4	0.001359444
8.6	0.001113155
8.8	0.000911466
9	0.000746307
9.2	0.000611066
9.4	0.000500326
9.6	0.000409651
9.8	0.000335406
10	0.000274616
10.2	0.000224842
10.4	0.000184089
10.6	0.000150722
10.8	0.000123402
11	0.000101034
11.2	8.27206E-05
11.4	6.77264E-05
11.6	5.54501E-05
11.8	4.53989E-05
12	3.71696E-05
12.2	3.0432E-05
12.4	2.49157E-05
12.6	2.03993E-05
12.8	1.67016E-05
13	1.36741E-05
13.2	1.11954E-05
13.4	9.16605E-06
13.6	7.50453E-06
13.8	6.14419E-06
14	5.03044E-06
14.2	4.11858E-06
14.4	3.37201E-06
14.6	2.76077E-06
14.8	2.26033E-06
15	1.8506E-06
15.2	1.51514E-06
15.4	1.24049E-06
15.6	1.01563E-06
15.8	8.31528E-07
16	6.80798E-07
16.2	5.5739E-07
16.4	4.56353E-07
16.6	3.7363E-07
16.8	3.05902E-07
17	2.50452E-07
17.2	2.05052E-07
17.4	1.67883E-07
17.6	1.37451E-07
17.8	1.12535E-07
18	9.2136E-08
18.2	7.54346E-08
18.4	6.17606E-08
18.6	5.05653E-08
18.8	4.13994E-08
19	3.38949E-08
19.2	2.77508E-08
19.4	2.27205E-08
19.6	1.86019E-08
19.8	1.523E-08
20	1.24693E-08

};

\addplot[
color=orange,
thick,
]
table {
0	1.8
0.2	1.6
0.4	1.4
0.6	1.2
0.8	1
1	0.8
1.2	0.6
1.4	0.4
1.6	0.2
1.8	0
2	0
2.2	0
2.4	0
2.6	0
2.8	0
3	0
3.2	0
3.4	0
3.6	0
3.8	0
4	0
4.2	0
4.4	0
4.6	0
4.8	0
5	0
5.2	0
5.4	0
5.6	0
5.8	0
6	0
6.2	0
6.4	0
6.6	0
6.8	0
7	0
7.2	0
7.4	0
7.6	0
7.8	0
8	0
8.2	0
8.4	0
8.6	0
8.8	0
9	0
9.2	0
9.4	0
9.6	0
9.8	0
10	0
10.2	0
10.4	0
10.6	0
10.8	0
11	0
11.2	0
11.4	0
11.6	0
11.8	0
12	0
12.2	0
12.4	0
12.6	0
12.8	0
13	0
13.2	0
13.4	0
13.6	0
13.8	0
14	0
14.2	0
14.4	0
14.6	0
14.8	0
15	0
15.2	0
15.4	0
15.6	0
15.8	0
16	0
16.2	0
16.4	0
16.6	0
16.8	0
17	0
17.2	0
17.4	0
17.6	0
17.8	0
18	0
18.2	0
18.4	0
18.6	0
18.8	0
19	0
19.2	0
19.4	0
19.6	0
19.8	0
20	0
};
\end{axis}

\end{tikzpicture}

